A decision-support system applied to Law: Reasoning and explainability of the decision

The emergence of the digital transition brought an increasing need to control the processing of digital information, including in Law Enforcement Agencies (LEAs). At the EU level, in recent years, many regulations have emerged to control data processing and exchange. Texts other than the GDPR, such as the ''Law Enforcement Directive (LED)'', appeared to regulate specifically how Law Enforcement Agencies (LEAs) could process data. A formal representation of these regulations can be part of decision systems that support LEAs in processing data in compliance with the regulations. Although many new formalisms have emerged to represent legal norms and rules, few are provided with a reasoning mechanism. Furthermore, systems used in decision-making processes in critical contexts such as medical diagnoses or legal decisions cannot be fully automated, and the explainability of their results is essential to ensure user confidence in decisions. This explainability aspect, while crucial, is lacking in most modern approaches that rely on machine learning. This paper describes a framework to operate formal rules from regulations, by focusing on explainability of the decision. After describing the general architecture of the proposed decision support framework, the paper showcases how symbolic AI and the SPARQL query language can support legal reasoning. It then describes an algorithm to generate a justification for the reasoning results, and outlines the procedure to be followed when the reasoning does not lead to a satisfactory conclusion. We notably focus on a method based on decision trees to determine what additional information to request from the user.

==> readme.txt <==
ITOR Author Template
--------------------

The following files are available in itor.zip archive:

itor.cls			- This is the LaTeX2e class file for ITOR template
itor-auguide.pdf	- This is PDF of Author Guide for ITOR template
itor-sample.pdf		- This is PDF file of sample LaTeX document for ITOR template
itor-sample.tex		- This is file of sample LaTeX document for ITOR template
itor.bst			- This is bibliography style file
itor.bib			- This is bibliography database file
fig_1 and fig_2		- Graphic files used in sample EPS format
fig_1 and fig_2		- Graphic files used in sample PDF format

Happy TeXing!!!
Aptara

